From Enumeration to Covering: Near-Optimal Densest P-Partite Subgraph Search over Large Heterogeneous Information Networks

Given a heterogeneous information network (HIN) and a query meta-path P of length i, the densest P-partite subgraph problem finds the subgraph, spanning the i typed layers of P, that maximizes a parameter-free density: the number of meta-path instances over the geometric mean of the layer sizes. It has applications across bibliographic, e-commerce, and biomedical networks. The state-of-the-art approximation linearizes the geometric-mean objective by fixing per-layer weights, but solves one subproblem for every feasible weight set, of which there are $O((n/i)^i)$, and on each achieves only a $1/i$ approximation. We show that neither the exhaustive enumeration nor the loose guarantee is necessary. First, we replace enumeration by covering: polylogarithmically many representative weight sets, localized further by a data-dependent bound, cover all feasible ones while losing only a tunable factor $1+\eta$ in density. Second, we cast each fixed-weight subproblem as a weighted supermodular densest-subgraph instance and solve it near-optimally, lifting the overall guarantee to $(1-\delta)/(1+\eta)$. To our knowledge, this is the first near-optimal density approximation beyond the bipartite ($i=2$) case, and it yields a PTAS for every fixed i. Algorithmically, our solver is an adaptive peeling scheme that never materializes the meta-path instances, whose number can exceed the graph size by orders of magnitude. An incumbent-driven reduction further discards representative weight sets before their subproblems are solved. Experiments on five real HINs show that our algorithms achieve substantial speedups over enumeration-based baselines and can further certify the near-optimality of the returned subgraph.

==> figures/data/effi_vary_delta_DBLP.dat <==
delta  A5  A6  A7  A8
0.5 1.0200 0.4086 0.8960 12.4485
0.25 1.0370 0.4086 0.9180 14.7000
0.1 1.0650 0.4086 0.9430 26.5550
0.05 1.1030 0.4086 0.9770 33.8615
0.01 1.2120 0.4086 1.0730 113.4410


==> figures/data/effi_vary_delta_DBpedia.dat <==
delta  A5  A6  A7  A8
0.5 0.0110 0.0033 0.0080 0.0486
0.25 0.0100 0.0033 0.0080 0.0514
0.1 0.0110 0.0033 0.0080 0.0550
0.05 0.0100 0.0033 0.0090 0.0570
0.01 0.0130 0.0033 0.0120 0.1186


==> figures/data/effi_vary_delta_Douban.dat <==
delta  A5  A6  A7  A8
0.5 7.3580 2.8171 5.9720 32.3513
0.25 7.4150 2.8171 6.1750 45.6932
0.1 7.6070 2.8171 6.1720 54.8875
0.05 7.7550 2.8171 6.3400 66.3518
0.01 8.2280 2.8171 6.8740 195.7265


==> figures/data/effi_vary_delta_Freebase.dat <==
delta  A5  A6  A7  A8
0.5 0.0320 0.0057 0.0170 0.1676
0.25 0.0300 0.0057 0.0170 0.1728
0.1 0.0320 0.0057 0.0180 0.1828
0.05 0.0330 0.0057 0.0190 0.1914
0.01 0.0410 0.0057 0.0230 0.2274


==> figures/data/effi_vary_delta_MovieLens.dat <==
delta  A5  A6  A7  A8
0.5 0.4385 0.1801 0.3420 1.0782
0.25 0.4415 0.1801 0.3455 1.7127
0.1 0.4535 0.1801 0.3735 2.9140
0.05 0.4680 0.1801 0.3875 4.5628
0.01 0.5310 0.1801 0.4380 18.7035


==> figures/data/effi_vary_eta_DBLP.dat <==
eta A6 A7 A8
1 0.6095 1.6585 96.6010
0.5 1.1870 3.2935 83.9140
0.2 2.5660 7.1095 90.8830
0.1 5.0255 14.0725 119.9065
0.05 9.8825 27.7755 171.9085


==> figures/data/effi_vary_eta_DBpedia.dat <==
eta A6 A7 A8
1 0.0156 0.0204 0.0272
0.5 0.0172 0.0264 0.0330
0.2 0.0248 0.0478 0.0564
0.1 0.0344 0.0780 0.0896
0.05 0.0560 0.1418 0.1634


==> figures/data/effi_vary_eta_Douban.dat <==
eta A6 A7 A8
1 1.1647 2.2553 84.9373
0.5 2.0722 4.1733 83.4140
0.2 4.5673 9.3763 99.8422
0.1 8.2392 17.1528 113.4765
0.05 16.0152 33.5273 164.0798


==> figures/data/effi_vary_eta_Freebase.dat <==
eta A6 A7 A8
1 0.0400 0.0720 0.0904
0.5 0.0556 0.1110 0.1320
0.2 0.0808 0.1736 0.1954
0.1 0.1682 0.3814 0.4170
0.05 0.2578 0.6090 0.6588


==> figures/data/effi_vary_eta_MovieLens.dat <==
eta A6 A7 A8
1 0.0917 0.1500 2.1845
0.5 0.1345 0.2425 2.2535
0.2 0.2530 0.4903 2.9388
0.1 0.4580 0.9020 3.6012
0.05 0.8585 1.7205 5.1130


==> figures/data/effi_vary_i_DBpedia.dat <==
i  A6  A7  A8
3  0.0190  0.0215  0.0240
4  0.0450  0.0750  0.0850
5  0.1040  0.2095  0.2990
6  0.1570  0.2770  0.3405
7  0.2440  0.3905  0.7885
8  2.5110  3.9690  23.6100
9  2.1915  3.2235  29.8195


==> figures/data/effi_vary_i_Freebase.dat <==
i  A6  A7  A8
3  0.0240  0.0385  0.0415
4  0.1045  0.2055  0.2250
5  0.1020  0.1875  0.1915
6  2.3645  5.0105  6.0805
7  5.2735  9.6910  19.1335
8  17.4390  33.2580  131.7370
9  12.2660  22.5460  120.9640


==> figures/data/effscal_DBLP.dat <==
frac A1 A2 A3 A4 A5 A6 A7 A8
20 0.6955 0.8280 1.3273 0.1990 0.3310 0.1083 0.2077 5.4300
40 1000 2.1210 4.3130 0.5090 1.0603 0.3387 0.8080 22.0400
60 1000 3.4560 7.6490 0.8200 1.8373 0.5937 1.5070 29.7533
80 1000 4.5510 10.7283 1.0707 2.5847 0.8120 2.2043 35.1433
100 1000 5.4280 13.4753 1.2727 3.2067 0.9887 2.7690 41.1750


==> figures/data/effscal_DBpedia.dat <==
frac A1 A2 A3 A4 A5 A6 A7 A8
020 0.1057 0.0417 0.0607 0.0163 0.0207 0.0167 0.0207 0.0217
040 0.1740 0.0817 0.1417 0.0230 0.0333 0.0227 0.0327 0.0350
060 0.3803 0.1277 0.2410 0.0283 0.0457 0.0287 0.0450 0.0477
080 0.6657 0.1793 0.3500 0.0370 0.0653 0.0377 0.0647 0.0707
100 1.1667 0.2147 0.4390 0.0480 0.0873 0.0477 0.0880 0.0957


==> figures/data/effscal_Douban.dat <==
frac A1 A2 A3 A4 A5 A6 A7 A8
20 1000 1.0667 2.9773 0.2620 0.7123 0.0693 0.1960 2.0713
40 1000 2.3807 6.1970 0.5707 1.4623 0.1653 0.4237 4.3990
60 1000 3.6527 9.1103 0.8797 2.1547 0.2967 0.7580 8.5817
80 1000 4.7460 11.8090 1.1310 2.7993 0.4363 1.1253 29.0597
100 1000 5.6900 14.3257 1.3550 3.3843 0.5197 1.3597 28.0473


==> figures/data/effscal_Freebase.dat <==
frac A1 A2 A3 A4 A5 A6 A7 A8
020 2.8063 0.1807 0.3280 0.0367 0.0603 0.0257 0.0370 0.0393
040 83.4413 0.9440 1.8783 0.1503 0.2920 0.0677 0.1227 0.1333
060 1000.0000 2.5827 5.3133 0.3483 0.7080 0.1127 0.2197 0.2300
080 1000.0000 4.5163 9.3877 0.6170 1.2670 0.1773 0.3640 0.3917
100 1000.0000 6.7060 14.0720 0.8987 1.8837 0.2530 0.5410 0.5923


==> figures/data/effscal_MovieLens.dat <==
frac A1 A2 A3 A4 A5 A6 A7 A8
20 6.8995 0.3792 0.8478 0.1028 0.2188 0.0478 0.0925 0.3257
40 43.3970 0.8340 1.7085 0.2157 0.4298 0.0940 0.1755 0.7170
60 76.9590 1.4708 2.8255 0.3580 0.6813 0.1367 0.2447 0.9500
80 1000 2.1902 4.0440 0.5255 0.9910 0.1963 0.3357 1.3200
100 1000 2.9657 5.4143 0.7380 1.2850 0.2562 0.4383 1.6790


==> figures/data/exp1_DBLP.dat <==
eta A2 A3 A4 A5 A6 A7
1.0 0.998236 0.998236 0.991125 0.991125 0.991125 0.991125
0.5 0.999372 0.999372 0.998518 0.998518 0.998518 0.998518
0.2 1.000032 1.000154 0.998869 0.998869 0.998869 0.998869
0.1 1.000170 1.000175 0.999789 0.999789 0.999789 0.999789
0.05 1.000229 1.000244 1.000000 1.000000 1.000000 1.000000


==> figures/data/exp1_DBpedia.dat <==
eta A2 A3 A4 A5 A6 A7
1.0 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.5 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.2 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.1 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.05 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000


==> figures/data/exp1_Douban.dat <==
eta A2 A3 A4 A5 A6 A7
1.0 nan nan 0.985684 0.987475 0.985707 0.988345
0.5 nan nan 0.993033 0.997295 0.993049 0.995300
0.2 nan nan nan nan 0.995373 0.998515
0.1 nan nan nan nan 0.995823 0.999020
0.05 nan nan nan nan 0.996897 1.000000


==> figures/data/exp1_Freebase.dat <==
eta A2 A3 A4 A5 A6 A7
1.0 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.5 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.2 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.1 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.05 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000


==> figures/data/exp1_MovieLens.dat <==
eta A2 A3 A4 A5 A6 A7
1.0 0.997048 0.997048 0.991890 0.991913 0.991890 0.991913
0.5 0.999553 0.999553 0.998354 0.998354 0.998354 0.998354
0.2 1.000016 1.000016 0.999827 0.999827 0.999827 0.999827
0.1 nan nan 0.999725 0.999860 0.999725 0.999860
0.05 nan nan 0.999929 0.999929 0.999929 0.999929


==> figures/data/exp2_DBLP.dat <==
delta A3 A5 A7
0.05 1.000000 0.999888 0.999888
0.1 0.999982 0.999872 0.999805
0.25 0.999186 0.999174 0.999107
0.5 0.998686 0.998352 0.998248


==> figures/data/exp2_DBpedia.dat <==
delta A3 A5 A7
0.05 1.000000 1.000000 1.000000
0.1 1.000000 1.000000 1.000000
0.25 1.000000 1.000000 1.000000
0.5 1.000000 1.000000 1.000000


==> figures/data/exp2_Douban.dat <==
delta A3 A5 A7
0.05 1.000000 1.000000 1.000000
0.1 1.000000 0.999871 0.999879
0.25 0.999742 0.999002 0.998964
0.5 0.999704 0.998536 0.998419


==> figures/data/exp2_Freebase.dat <==
delta A3 A5 A7
0.05 1.000000 1.000000 1.000000
0.1 1.000000 1.000000 1.000000
0.25 1.000000 1.000000 1.000000
0.5 1.000000 1.000000 1.000000


==> figures/data/exp2_MovieLens.dat <==
delta A3 A5 A7
0.05 0.999837 0.998431 0.998431
0.1 0.999931 0.998211 0.998211
0.25 0.999778 0.998020 0.998020
0.5 0.999778 0.997677 0.997677

